Inter-sentence Relation Extraction for Associating Biological Context with Events in Biomedical Texts

We present an analysis of the problem of identifying biological context and associating it with biochemical events in biomedical texts. This constitutes a non-trivial, inter-sentential relation extraction task. We focus on biological context as descriptions of the species, tissue type and cell type that are associated with biochemical events. We describe the properties of an annotated corpus of context-event relations and present and evaluate several classifiers for context-event association trained on syntactic, distance and frequency features.

==> figures/classifier_scores.csv <==
Model name,Precision,Recall,F1

Baseline,0.3989145183175034,0.8156956004756243,0.5357979692788336

Logistic Reg.,0.543345897361554,0.7427665477606025,0.6275954454119222

SVM - Poly,0.6596112311015119,0.6052318668252081,0.6312525837122778

SVM - Linear,0.568054325361677,0.7625842251288149,0.6510998307952622

SVM - Gaussian,0.5946031746031746,0.7423701942132382,0.6603208179093953

Random Forest,0.6372007366482505,0.6856916369401506,0.660557464681176

Feed Fwd. NN,0.633245382585752,0.760998810939358,0.6912691269126913


